VFPred: A Fusion of Signal Processing and Machine Learning techniques in Detecting Ventricular Fibrillation from ECG Signals

Ventricular Fibrillation (VF), one of the most dangerous arrhythmias, is responsible for sudden cardiac arrests. Thus, various algorithms have been developed to predict VF from Electrocardiogram (ECG), which is a binary classification problem. In the literature, we find a number of algorithms based on signal processing, where, after some robust mathematical operations the decision is given based on a predefined threshold over a single value. On the other hand, some machine learning based algorithms are also reported in the literature; however, these algorithms merely combine some parameters and make a prediction using those as features. Both the approaches have their perks and pitfalls; thus our motivation was to coalesce them to get the best out of the both worlds. Hence we have developed, VFPred that, in addition to employing a signal processing pipeline, namely, Empirical Mode Decomposition and Discrete Time Fourier Transform for useful feature extraction, uses a Support Vector Machine for efficient classification. VFPred turns out to be a robust algorithm as it is able to successfully segregate the two classes with equal confidence (Sensitivity = 99.99%, Specificity = 98.40%) even from a short signal of 5 seconds long, whereas existing works though requires longer signals, flourishes in one but fails in the other.

==> kfold.txt <==
**********************
1
Training
trueNotVF : 46000
trueVF : 45956
falseNotVF : 0
falseVF : 0
Specificity : 100.0
Sensitivity : 100.0
Accuracy : 100.0
Testing
trueNotVF : 5001
trueVF : 5130
falseNotVF : 1
falseVF : 86
Specificity : 98.30941615883624
Sensitivity : 99.98051062171116
Accuracy : 99.14856136230182
**********************

**********************
2
Training
trueNotVF : 45964
trueVF : 45992
falseNotVF : 0
falseVF : 0
Specificity : 100.0
Sensitivity : 100.0
Accuracy : 100.0
Testing
trueNotVF : 5038
trueVF : 5095
falseNotVF : 0
falseVF : 85
Specificity : 98.34081592816709
Sensitivity : 100.0
Accuracy : 99.16813466431788
**********************

**********************
3
Training
trueNotVF : 46043
trueVF : 45913
falseNotVF : 0
falseVF : 0
Specificity : 100.0
Sensitivity : 100.0
Accuracy : 100.0
Testing
trueNotVF : 4979
trueVF : 5172
falseNotVF : 2
falseVF : 65
Specificity : 98.71134020618557
Sensitivity : 99.96134518747584
Accuracy : 99.34429438246232
**********************

**********************
4
Training
trueNotVF : 45951
trueVF : 46005
falseNotVF : 0
falseVF : 0
Specificity : 100.0
Sensitivity : 100.0
Accuracy : 100.0
Testing
trueNotVF : 5046
trueVF : 5082
falseNotVF : 0
falseVF : 90
Specificity : 98.24766355140187
Sensitivity : 100.0
Accuracy : 99.11920140927775
**********************

**********************
5
Training
trueNotVF : 45913
trueVF : 46044
falseNotVF : 0
falseVF : 0
Specificity : 100.0
Sensitivity : 100.0
Accuracy : 100.0
Testing
trueNotVF : 5086
trueVF : 5043
falseNotVF : 0
falseVF : 88
Specificity : 98.29918824893699
Sensitivity : 100.0
Accuracy : 99.1386904179309
**********************

**********************
6
Training
trueNotVF : 45910
trueVF : 46047
falseNotVF : 0
falseVF : 0
Specificity : 100.0
Sensitivity : 100.0
Accuracy : 100.0
Testing
trueNotVF : 5106
trueVF : 5038
falseNotVF : 2
falseVF : 71
Specificity : 98.62854935290709
Sensitivity : 99.96031746031746
Accuracy : 99.28550455123813
**********************

**********************
7
Training
trueNotVF : 46001
trueVF : 45956
falseNotVF : 0
falseVF : 0
Specificity : 100.0
Sensitivity : 100.0
Accuracy : 100.0
Testing
trueNotVF : 4989
trueVF : 5131
falseNotVF : 0
falseVF : 97
Specificity : 98.09280377506882
Sensitivity : 100.0
Accuracy : 99.05060193794655
**********************

**********************
8
Training
trueNotVF : 46027
trueVF : 45930
falseNotVF : 0
falseVF : 0
Specificity : 100.0
Sensitivity : 100.0
Accuracy : 100.0
Testing
trueNotVF : 4990
trueVF : 5157
falseNotVF : 0
falseVF : 70
Specificity : 98.61660079051383
Sensitivity : 100.0
Accuracy : 99.31486737789957
**********************

**********************
9
Training
trueNotVF : 46002
trueVF : 45955
falseNotVF : 0
falseVF : 0
Specificity : 100.0
Sensitivity : 100.0
Accuracy : 100.0
Testing
trueNotVF : 4997
trueVF : 5131
falseNotVF : 1
falseVF : 88
Specificity : 98.26941986234021
Sensitivity : 99.9805144193297
Accuracy : 99.12890280904375
**********************

**********************
10
Training
trueNotVF : 45972
trueVF : 45985
falseNotVF : 0
falseVF : 0
Specificity : 100.0
Sensitivity : 100.0
Accuracy : 100.0
Testing
trueNotVF : 5038
trueVF : 5102
falseNotVF : 0
falseVF : 77
Specificity : 98.49462365591398
Sensitivity : 100.0
Accuracy : 99.24635411568954
**********************


Sp = [98.49462365591398,98.26941986234021,98.61660079051383,98.09280377506882,98.62854935290709,98.29918824893699,98.24766355140187,98.71134020618557,98.34081592816709,98.30941615883624]
Sn = [99.98051062171116,100.0,99.96134518747584,100.0,100.0,99.96031746031746,100.0,100.00,99.9805144193297,100.0]
Ac = [99.24635411568954,99.12890280904375,99.31486737789957,99.05060193794655,99.28550455123813,99.1386904179309,99.11920140927775,99.34429438246232,99.16813466431788,99.14856136230182]


Sp = (98.40104215302718, 0.19013797382641573)

Sn = (99.98826876888342, 0.015659515867266514)

Ac = (99.19451130281082, 0.09192228204353887)

GM = (99.19143289808787, 0.09484446895637974)


==> startifiedKFold.txt <==
**********************
1
Training
trueNotVF : 45978
trueVF : 45978
falseNotVF : 0
falseVF : 0
Specificity : 100.0
Sensitivity : 100.0
Accuracy : 100.0
Testing
trueNotVF : 5033
trueVF : 5108
falseNotVF : 1
falseVF : 76
Specificity : 98.5124290467802
Sensitivity : 99.98042669798394
Accuracy : 99.24642787238207
**********************

**********************
2
Training
trueNotVF : 45978
trueVF : 45978
falseNotVF : 0
falseVF : 0
Specificity : 100.0
Sensitivity : 100.0
Accuracy : 100.0
Testing
trueNotVF : 5046
trueVF : 5108
falseNotVF : 1
falseVF : 63
Specificity : 98.76688197298884
Sensitivity : 99.98042669798394
Accuracy : 99.37365433548639
**********************

**********************
3
Training
trueNotVF : 45978
trueVF : 45978
falseNotVF : 0
falseVF : 0
Specificity : 100.0
Sensitivity : 100.0
Accuracy : 100.0
Testing
trueNotVF : 5013
trueVF : 5109
falseNotVF : 0
falseVF : 96
Specificity : 98.12096300645919
Sensitivity : 100.0
Accuracy : 99.0604815032296
**********************

**********************
4
Training
trueNotVF : 45978
trueVF : 45978
falseNotVF : 0
falseVF : 0
Specificity : 100.0
Sensitivity : 100.0
Accuracy : 100.0
Testing
trueNotVF : 5013
trueVF : 5108
falseNotVF : 1
falseVF : 96
Specificity : 98.12096300645919
Sensitivity : 99.98042669798394
Accuracy : 99.05069485222157
**********************

**********************
5
Training
trueNotVF : 45978
trueVF : 45978
falseNotVF : 0
falseVF : 0
Specificity : 100.0
Sensitivity : 100.0
Accuracy : 100.0
Testing
trueNotVF : 5020
trueVF : 5109
falseNotVF : 0
falseVF : 89
Specificity : 98.25797612057154
Sensitivity : 100.0
Accuracy : 99.12898806028576
**********************

**********************
6
Training
trueNotVF : 45978
trueVF : 45978
falseNotVF : 0
falseVF : 0
Specificity : 100.0
Sensitivity : 100.0
Accuracy : 100.0
Testing
trueNotVF : 5032
trueVF : 5109
falseNotVF : 0
falseVF : 77
Specificity : 98.49285574476414
Sensitivity : 100.0
Accuracy : 99.24642787238207
**********************

**********************
7
Training
trueNotVF : 45978
trueVF : 45978
falseNotVF : 0
falseVF : 0
Specificity : 100.0
Sensitivity : 100.0
Accuracy : 100.0
Testing
trueNotVF : 5028
trueVF : 5108
falseNotVF : 1
falseVF : 81
Specificity : 98.41456253669995
Sensitivity : 99.98042669798394
Accuracy : 99.19749461734195
**********************

**********************
8
Training
trueNotVF : 45979
trueVF : 45979
falseNotVF : 0
falseVF : 0
Specificity : 100.0
Sensitivity : 100.0
Accuracy : 100.0
Testing
trueNotVF : 5029
trueVF : 5108
falseNotVF : 0
falseVF : 79
Specificity : 98.45340642129992
Sensitivity : 100.0
Accuracy : 99.22670321064996
**********************

**********************
9
Training
trueNotVF : 45979
trueVF : 45979
falseNotVF : 0
falseVF : 0
Specificity : 100.0
Sensitivity : 100.0
Accuracy : 100.0
Testing
trueNotVF : 5022
trueVF : 5108
falseNotVF : 0
falseVF : 86
Specificity : 98.31636648394675
Sensitivity : 100.0
Accuracy : 99.15818324197338
**********************

**********************
10
Training
trueNotVF : 45979
trueVF : 45979
falseNotVF : 0
falseVF : 0
Specificity : 100.0
Sensitivity : 100.0
Accuracy : 100.0
Testing
trueNotVF : 5031
trueVF : 5108
falseNotVF : 0
falseVF : 77
Specificity : 98.49256068911511
Sensitivity : 100.0
Accuracy : 99.24628034455756
**********************


[98.49256068911511,98.31636648394675,98.45340642129992,98.41456253669995,98.49285574476414,98.25797612057154,98.12096300645919,98.12096300645919,98.76688197298884,98.5124290467802]
[99.98042669798394,99.98042669798394,100,99.98042669798394,100.0,100.0,99.98042669798394,100,100,100]
[99.24642787238207,99.37365433548639,99.0604815032296,99.05069485222157,99.12898806028576,99.24642787238207,99.19749461734195,99.22670321064996,99.15818324197338,99.24628034455756]


Sp = (98.39489650290848, 0.1871162297928084)

Sn= (99.99217067919358, 0.009588920504145296)

Ac=(99.19353359105102, 0.09244390843955778)

GM=(99.19027471805505, 0.09563822814397685)

